The catalogue of positions of optically bright extragalactic radio sources OBRS-2

It is anticipated that future space-born missions, such as Gaia, will be able to determine in optical domain positions of more than 100,000 bright quasars with sub-mas accuracies that are comparable to very long baseline interferometry (VLBI) accuracies. Comparisons of coordinate systems from space-born missions and from VLBI will be very important, first for investigation of possible systematic errors, second for investigation of possible shift between centroids of radio and optical emissions in active galaxy nuclea. In order to make such a comparison more robust, a program of densification of the grid of radio sources detectable with both VLBI and Gaia was launched in 2006. In the second observing campaign a set of 290 objects from the list of 398 compact extragalactic radio sources with declinations greater -10 deg was observed with the VLBA+EVN in 2010-2011 with the primary goal of producing their images with milliarcsecond resolution. These sources are brighter than 18 magnitude at V band. In this paper coordinates of observed sources have been derived with milliarcsecond accuracies from analysis of these VLBI observations following the method of absolute astrometry and their images were produced. The catalogue of positions of 295 target sources and estimates of their correlated flux densities at 2.2 and 8.4 GHz is presented. The accuracies of source coordinates are in a range of 2 to 200 mas, with the median 3.2 mas.

==> datafile1.txt <==
Title:   The catalog of positions of optically bright extragalactic radio sources OBRS-2
Authors: Leonid Petrov
Table:   Catalog of positions of 295 program sources detected in OBRS-2
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---    IAU      IAU source J2000 name
  12- 19 A8     ---    IVS      IVS source name
  22- 23 I2     h      RAh      Hours of Right Ascension (J2000)
  25- 26 I2     min    RAm      Minutes of Right Ascension (J2000)
  28- 36 F9.6   s      RAs      Seconds of Right Ascension (J2000)
      38 A1     ---    DE-      Sign of the Declination (J2000)
  39- 40 I2     deg    DEd      Degrees of Declination (J2000)
  42- 43 I2     arcmin DEm      Arcminutes of Declination (J2000)
  45- 52 F8.5   arcsec DEs      Arcseconds of Declination (J2000)
  55- 60 F6.2   arcsec eRA      error in right ascension (without cos(delta) factor)
  62- 67 F6.2   arcsec eDE      error in right Ascension (without cos(delta) factor)
  70- 75 F6.3   ---    Corr     Correlation between right ascension and declination
  78- 78 A1     ---    Band     Band used for deriving positions
  80- 82 I3     ----   NobsS    Number of used observations at S-band
  84- 86 I3     ----   NobsX    Number of used observations at X-band
  88- 93 F6.3   Jy     FsS      Median S-band correlated flux density at baseline
                                 projection lengths shorter than 900 km (1)
  95-100 F6.3   Jy     FlS      Median S-band correlated flux density at baseline
                                 projection lengths longer than 5000 km (1)
 102-107 F6.3   Jy     FsX      Median X-band correlated flux density at baseline
                                 projection lengths shorter than 900 km (1)
 109-114 F6.3   Jy     FlX      Median X-band correlated flux density at baseline
                                 projection lengths longer than 5000 km (1)
 116-116 A1     ---    mapS     flag signaling whether a map at S-band is available (2)
 118-118 A1     ---    mapX     flag signaling whether a map at X-band is available (2)
--------------------------------------------------------------------------------
Note (1): -1.000 indicates a Null value,
          < indicates the upper limit based on the detection limit for that source;
Note (2):
          m     = map was generated and is available
          blank = map was not generated
--------------------------------------------------------------------------------
J0001+0632 2358+062  00 01 23.694601 +06 32 30.93754    3.52  15.24  -0.811  X  38  31  0.018  0.022  0.018  0.008 m m
J0005+1609 0003+158  00 05 59.237650 +16 09 49.02157    1.86   2.53  -0.342  X 168 168  0.143  0.070  0.196  0.057 m m
J0015+3052 0012+305  00 15 36.022281 +30 52 29.79522    2.98   7.35  -0.437  X  12  32  0.026  0.015  0.017  0.006   m
J0017+1451 0015+145  00 17 36.903866 +14 51 01.88067    1.92   3.10  -0.557  X 164 166  0.065  0.039  0.053  0.030 m m
J0027+4514 0025+449  00 27 42.262713 +45 14 57.07879    2.72   2.88  -0.477  X 222 129  0.048  0.042  0.024  0.015 m m
J0035+1553 0033+156  00 35 55.537977 +15 53 16.45642   23.81  23.11  -0.267  S  29   3  0.074 <0.017 -1.00  -1.00  m
J0037+3938 0034+393  00 37 36.725767 +39 38 11.79014    2.44   2.86  -0.354  X 210 121  0.142  0.044  0.039  0.012 m m
J0041-0143 0038-019  00 41 26.008767 -01 43 15.67847    2.03   5.16  -0.625  X 143 125  0.056  0.049  0.037  0.032 m m
J0045+2127 0042+211  00 45 19.298298 +21 27 39.99557    1.90   2.51  -0.450  X 176 212  0.040  0.030  0.045  0.036 m m
J0047+0319 0044+030  00 47 05.918684 +03 19 54.78244    1.81   2.56  -0.244  X 107 174  0.023  0.025  0.062  0.055 m m
J0053+2925 0051+291  00 53 44.323426 +29 25 07.09845    2.00   2.25  -0.495  X 298 299  0.134  0.059  0.159  0.088 m m
J0102+0011 0059-000  01 02 05.898756 +00 11 56.95245    7.69  17.06  -0.138  S  48   5  0.020 <0.015  0.013  0.003 m
J0109+1816 0106+180  01 09 08.176925 +18 16 07.50019    1.88   2.62  -0.432  X 197 211  0.052  0.030  0.044  0.031 m m
J0109+3816 0106+380  01 09 25.574427 +38 16 45.77950    2.74   4.67  -0.181  X  49  40  0.019  0.016  0.016  0.007 m m
J0109+3149 0106+315  01 09 27.887202 +31 49 56.04830    2.05   2.27  -0.340  X 219 222  0.184  0.063  0.211  0.083 m m
J0110+4149 0107+415  01 10 04.812055 +41 49 50.73327    2.67   2.89  -0.466  X  51  81  0.017  0.018  0.016  0.013 m m
J0114+1325 0112+131  01 14 52.776852 +13 25 37.52876    1.94   3.87  -0.496  X 111 126  0.035  0.022  0.028  0.020 m m
J0121+0347 0118+035  01 21 26.147902 +03 47 06.74361    2.20   4.47  -0.251  S 154  64  0.065  0.056  0.023  0.013 m m
J0122-0421 0119-046  01 22 27.885260 -04 21 27.17520    1.83   2.40   0.065  X 146 132  0.496  0.070  0.225  0.059 m m
J0133+2427 0130+242  01 33 24.628071 +24 27 41.30298    1.92   2.38  -0.405  X 166 275  0.033  0.022  0.064  0.040 m m
J0136+3905 0133+388  01 36 32.598406 +39 05 59.19842    2.33   2.46  -0.577  X 196 209  0.035  0.029  0.033  0.022 m m
J0144+3411 0141+339  01 44 11.831288 +34 11 56.39224    2.22   2.62  -0.644  X 158 191  0.037  0.029  0.026  0.019 m m
J0157+4120 0154+410  01 57 05.005455 +41 20 30.61213    5.75   4.88  -0.857  X 139  67  0.031  0.020  0.018  0.006 m m
J0157+315B 0154+31B  01 57 15.318874 +31 54 16.43474   23.38  12.73   0.172  S  43   0  0.013 <0.015 -1.00  -1.00  m
J0157+315A 0154+31A  01 57 15.328976 +31 54 19.01132    3.72   7.99  -0.657  X   9  33  0.018 <0.015  0.005  0.004
J0159+1047 0156+105  01 59 34.392641 +10 47 05.76478    1.92   3.66  -0.501  X  81 136  0.027  0.019  0.028  0.022 m m
J0216-0444 0214-049  02 16 40.738202 -04 44 04.92519    6.06  13.06  -0.573  S 109   0  0.038 <0.017 -1.00  -1.00  m
J0220+0945 0218+095  02 20 53.802305 +09 45 35.17740    1.93   3.32  -0.566  X 153 118  0.053  0.033  0.029  0.014 m m
J0232+2017 0229+200  02 32 48.615358 +20 17 17.48360    1.99   3.32  -0.603  X 110 143  0.031  0.024  0.021  0.016 m m
J0235-0402 0232-042  02 35 07.342026 -04 02 05.32048    1.83   3.00  -0.355  X 115 156  0.211  0.026  0.193  0.050 m m
J0256-0119 0253-015  02 56 25.631742 -01 19 11.66261   13.70  30.92  -0.817  X  51   6  0.021  0.027  0.004  0.081 m
J0303+0554 0300+057  03 03 30.200752 +05 54 30.17826    2.25   5.24  -0.513  X  33  59  0.019 <0.019  0.016  0.013 m m
J0312+3615 0309+360  03 12 50.287935 +36 15 19.54503    2.17   2.35  -0.356  X 211 312  0.045  0.021  0.043  0.030 m m
J0313+4115 0310+410  03 13 57.645918 +41 15 23.97258    3.98   3.54   0.069  X 153 112  0.042  0.017  0.034  0.005 m m
J0314+0619 0311+061  03 14 23.927874 +06 19 56.54180    2.32   6.45  -0.669  X 112 110  0.024  0.018  0.020  0.008 m m
J0321+2336 0319+234  03 21 59.970299 +23 36 11.20641    1.98   2.65  -0.406  X 256 257  0.048  0.032  0.037  0.018 m m
J0323-0111 0321-013  03 23 43.618905 -01 11 46.21102    2.45   5.38  -0.353  X  28  56  0.028 <0.019  0.016  0.012 m m
J0326+0225 0323+022  03 26 13.948268 +02 25 14.67489    1.85   3.40  -0.508  X 116 148  0.029  0.029  0.024  0.024 m m
J0336-0347 0333-039  03 36 23.802601 -03 47 38.59853    2.68   7.26  -0.527  X   0  28 -1.00  -1.00   0.010  0.006
J0407+0638 0404+065  04 07 37.869743 +06 38 04.52663    1.77   2.31  -0.312  X 260 327  0.056  0.033  0.116  0.040 m m
J0445+7838 0438+785  04 45 46.315443 +78 38 58.17840    9.43   2.31   0.572  X 248 219  0.040  0.032  0.031  0.021 m m
J0447-0322 0445-034  04 47 54.735849 -03 22 42.26401    2.95   7.30  -0.368  X  76  32  0.024  0.031  0.007  0.005 m
J0530+7920 0521+793  05 30 07.947900 +79 20 54.13195   10.60   2.31  -0.066  X 159 131  0.052  0.023  0.026  0.014 m m
J0558+5328 0554+534  05 58 11.797649 +53 28 17.85968    3.48   3.09   0.613  X  88 139  0.028  0.024  0.024  0.012 m m
J0609+4804 0605+480  06 09 32.701768 +48 04 17.04207   20.27  14.40   0.074  S  54   9  0.161 <0.022  0.029 <0.014 m
J0650+2502 0647+251  06 50 46.490219 +25 02 59.62339    1.96   2.55  -0.396  X 237 233  0.063  0.043  0.044  0.028 m m
J0707+3822 0704+384  07 07 32.909894 +38 22 13.30121    2.21   2.26  -0.269  X 268 379  0.044  0.026  0.045  0.028 m m
J0718+7124 0713+714  07 18 59.309471 +71 24 19.71986    8.76   3.68   0.105  X   0  35 -1.00  -1.00   0.003  0.004
J0725+2819 0722+284  07 25 50.589382 +28 19 05.81963    2.98   8.75  -0.287  X 109  41  0.023  0.022  0.007  0.004 m
J0731+2804 0728+281  07 31 52.729415 +28 04 32.93767    2.05   2.81  -0.380  X 119 180  0.025  0.020  0.021  0.018 m m
J0733+3515 0730+353  07 33 29.580342 +35 15 42.72219    2.22   2.76  -0.246  X 139 152  0.033  0.020  0.024  0.016 m m
J0739+8146 0729+818  07 39 03.082542 +81 46 01.22760   31.34   4.88   0.325  X   9  20  0.020 <0.019  0.006  0.003
J0744+7433 0737+746  07 44 05.376189 +74 33 58.25864    7.79   2.33   0.415  X 129 110  0.027  0.021  0.018  0.012 m m
J0745+2614 0742+263  07 45 05.922504 +26 14 09.77100    1.92   2.26  -0.056  X 105 186  0.031  0.031  0.079  0.076 m m
J0747+0905 0744+092  07 47 22.192011 +09 05 48.49502    2.22   4.37  -0.431  X  22  67  0.023  0.046  0.015  0.008 m m
J0750+6541 0745+658  07 50 34.431611 +65 41 25.36396    6.78   3.38   0.768  X  31  46  0.024 <0.019  0.018  0.008   m
J0754+3910 0751+393  07 54 37.069327 +39 10 47.79451    2.29   2.60  -0.037  X 129 175  0.028  0.024  0.025  0.020 m m
J0755+2542 0752+258  07 55 37.032632 +25 42 39.02521    1.92   2.27  -0.325  X  10 317  0.018  0.012  0.067  0.059   m
J0800+5010 0756+503  08 00 36.014753 +50 10 44.28899    2.80   2.25   0.285  X 162 231  0.073  0.051  0.051  0.036 m m
J0801+1153 0758+120  08 01 00.483087 +11 53 23.57806    2.68   7.98  -0.537  X  79  43  0.040  0.024  0.017  0.007 m m
J0805+7534 0759+757  08 05 26.647495 +75 34 25.04162    8.81   2.35   0.814  X 117 136  0.028  0.025  0.040  0.019 m m
J0806+5931 0802+596  08 06 25.948800 +59 31 06.90909    3.72   2.34   0.266  X 142 134  0.050  0.024  0.053  0.015 m m
J0809+3122 0806+315  08 09 13.444251 +31 22 22.91694    2.07   2.51  -0.255  X 183 232  0.033  0.024  0.033  0.020 m m
J0813+481C 0809+48C  08 13 35.942120 +48 12 59.64622   95.56 144.80   0.383  S   6   4 -1.00  -1.00  -1.00  -1.00
J0813+4813 0809+483  08 13 36.056090 +48 13 02.63597    4.97   8.07   0.739  X  17  33  0.050 <0.024  0.006  0.004
J0813+481B 0809+48B  08 13 36.145663 +48 13 04.93874   34.44  10.92   0.386  S  50   9  0.103  0.028  0.059  0.040 m m
J0814+5609 0810+563  08 14 32.116010 +56 09 56.68633    3.32   2.24   0.480  X 164 249  0.029  0.020  0.040  0.029 m m
J0816+5739 0812+578  08 16 22.727775 +57 39 09.14199    3.58   2.27   0.142  X 189 174  0.060  0.034  0.044  0.014 m m
J0819+7538 0813+758  08 19 50.519641 +75 38 39.56489    8.30   2.23   0.858  X 157 192  0.034  0.036  0.041  0.038 m m
J0829+1754 0826+180  08 29 04.828822 +17 54 15.86525    1.95   2.68  -0.256  X 131 106  0.099  0.041  0.076  0.028 m m
J0830+0624 0828+065  08 30 56.159780 +06 24 12.87512    1.90   3.05  -0.312  X  99 148  0.104  0.034  0.057  0.025 m m
J0834+4403 0831+442  08 34 58.200031 +44 03 38.14080    2.45   2.26  -0.205  X 250 272  0.069  0.042  0.065  0.043 m m
J0843+6129 0839+616  08 43 12.438080 +61 29 43.79921    4.32   2.65   0.094  X   4  61  0.017 <0.017  0.012  0.009
J0845+1328 0843+136  08 45 47.195592 +13 28 58.27903    3.80   6.89  -0.208  S  59  10  0.041  0.024  0.007 <0.014 m
J0846+0641 0844+068  08 46 50.008050 +06 41 48.98079    2.42   4.80  -0.332  X  89  72  0.044  0.031  0.027  0.006 m m
J0850+3455 0847+351  08 50 36.195275 +34 55 22.77698    2.19   2.78   0.002  X  79 176  0.020  0.018  0.023  0.017 m m
J0850+1108 0848+113  08 50 45.741063 +11 08 40.51350   11.70   8.07   0.340  X  58  12  0.034 <0.025  0.009  0.003 m
J0850+1522 0848+155  08 50 51.805590 +15 22 15.11759    2.29   3.23  -0.141  X  33  65  0.094 <0.019  0.026  0.014 m m
J0853+1743 0850+179  08 53 36.654118 +17 43 47.91461    2.87   7.46  -0.606  X  49  45  0.022 <0.016  0.009  0.005 m
J0854+4408 0850+443  08 54 09.888516 +44 08 30.28324    2.57   2.86  -0.115  X 211 131  0.056  0.029  0.031  0.014 m m
J0857+1855 0854+191  08 57 26.792550 +18 55 24.31276    2.00   3.76  -0.438  X  74 103  0.027  0.030  0.027  0.022 m m
J0904+2333 0901+237  09 04 44.337513 +23 33 54.09601    2.06   2.92  -0.301  X 227 178  0.109  0.059  0.045  0.016 m m
J0905+0259 0903+031  09 05 52.404797 +02 59 31.51465    2.03   3.47  -0.292  X 124 111  0.041  0.034  0.023  0.014 m m
J0909+2311 0906+233  09 09 00.625430 +23 11 12.97245    2.02   3.57  -0.282  X  77 106  0.030  0.022  0.022  0.016 m m
J0909+5216 0905+524  09 09 24.680731 +52 16 32.62745    3.16   2.50   0.177  X 133 152  0.047  0.021  0.032  0.014 m m
J0910+4636 0906+468  09 10 11.013979 +46 36 17.77853    4.07   3.26   0.278  S 156  18  0.089  0.016  0.011 <0.009 m
J0910+2539 0907+258  09 10 55.233983 +25 39 21.45897    2.03   2.73  -0.145  X 281 198  0.138  0.055  0.051  0.016 m m
J0933+2845 0930+289  09 33 37.281903 +28 45 32.31568    2.08   2.66  -0.371  X 385 212  0.117  0.077  0.044  0.017 m m
J0945+5757 0942+581  09 45 42.235855 +57 57 47.69578    3.37   2.19   0.331  X 186 268  0.049  0.027  0.037  0.034 m m
J0948+0855 0946+091  09 48 53.620822 +08 55 14.61779  177.80 196.05   0.228  S   5   0 -1.00  -1.00  -1.00  -1.00
J0952+2352 0949+241  09 52 06.390232 +23 52 45.24577    2.05   3.22  -0.351  X  81 127  0.019  0.016  0.031  0.017 m m
J0952+6538 0948+658  09 52 32.192666 +65 38 01.22058    6.35   2.71   0.596  X  95  68  0.041  0.025  0.023  0.012 m m
J0959+2123 0956+216  09 59 29.888879 +21 23 21.09530    2.13   3.16  -0.097  X  34  88  0.018 <0.018  0.027  0.016 m m
J1000+1324 0957+136  10 00 33.850485 +13 24 10.89477    1.88   3.04  -0.383  X 218 187  0.057  0.045  0.028  0.023 m m
J1003+6813 0959+684  10 03 06.767826 +68 13 16.81100    6.76   2.25   0.178  X 124 136  0.056  0.025  0.037  0.013 m m
J1005+4805 1002+483  10 05 15.987505 +48 05 33.33009    3.29   3.10   0.101  X 145  75  0.058  0.025  0.017  0.005 m m
J1005+6154 1001+621  10 05 17.608577 +61 54 17.27919    4.57   2.32   0.363  X 182 116  0.049  0.032  0.016  0.013 m m
J1015+0158 1012+022  10 15 15.639911 +01 58 53.23192    1.95   3.54  -0.344  X  95 142  0.033  0.022  0.032  0.015 m m
J1017+5924 1013+596  10 17 03.487080 +59 24 28.70941    3.39   2.13   0.086  X 223 243  0.076  0.048  0.113  0.088 m m
J1018+5911 1015+594  10 18 58.539926 +59 11 27.85300    3.59   2.33   0.638  X 242 282  0.040  0.031  0.031  0.025 m m
J1022-0113 1020-009  10 22 43.726011 -01 13 02.40310    1.96   3.87  -0.396  X 113 120  0.026  0.023  0.021  0.019 m m
J1026+0131 1023+017  10 26 07.014470 +01 31 45.62428    2.14   4.38  -0.413  X  88  82  0.023  0.029  0.019  0.016 m m
J1030+2555 1027+261  10 30 45.230343 +25 55 22.08066   15.00  11.65  -0.234  S  40  10  0.019  0.016  0.006  0.003 m
J1031+5053 1028+511  10 31 18.525170 +50 53 35.81927    3.22   2.63   0.056  X  90  86  0.025  0.018  0.018  0.012 m m
J1032+3738 1029+378  10 32 40.721077 +37 38 26.74987    2.25   2.52   0.323  X 222 234  0.047  0.042  0.041  0.027 m m
J1034+1429 1031+147  10 34 37.327707 +14 29 46.18835    1.97   2.97  -0.277  X  76 129  0.028  0.018  0.024  0.013 m m
J1035+3756 1032+382  10 35 51.167058 +37 56 41.70997    2.23   2.35  -0.255  X 232 271  0.035  0.030  0.042  0.032 m m
J1038+1346 1035+140  10 38 22.469557 +13 46 57.41796    1.86   3.08  -0.428  X 177 211  0.040  0.033  0.037  0.025 m m
J1052+6125 1049+616  10 52 32.747782 +61 25 20.96433    4.13   2.54   0.106  X  27  70  0.025  0.017  0.014  0.012 m m
J1052+3355 1050+341  10 52 50.060242 +33 55 05.02954    2.39   4.23  -0.441  X 226  72  0.032  0.031  0.014  0.011 m m
J1053+4929 1050+497  10 53 44.125334 +49 29 56.00021    2.85   2.62   0.276  X 110 149  0.029  0.024  0.034  0.018 m m
J1054+3855 1051+391  10 54 31.891710 +38 55 21.64765    2.39   2.97  -0.305  X 185 120  0.044  0.035  0.019  0.015 m m
J1055+0205 1052+023  10 55 17.272356 +02 05 44.90234    1.79   2.52  -0.215  X  76 162  0.064  0.030  0.079  0.053 m m
J1056+5019 1053+505  10 56 28.256950 +50 19 52.04479    5.83   4.28  -0.591  X  47  33  0.023  0.020  0.009  0.005 m
J1059+4051 1057+411  10 59 51.906079 +40 51 14.19765    2.40   2.85   0.100  X 244 205  0.068  0.040  0.042  0.025 m m
J1100+0949 1057+100  11 00 20.206252 +09 49 35.69539    2.26   4.76  -0.385  X  95  88  0.055  0.030  0.028  0.008 m m
J1102+2840 1059+289  11 02 11.859162 +28 40 41.11339    2.41   4.34   0.053  X 156  90  0.048  0.034  0.025  0.011 m m
J1107+1502 1105+153  11 07 48.063122 +15 02 10.57180    2.40   6.01  -0.574  X  60  49  0.025  0.018  0.018  0.009 m m
J1108-0149 1106-015  11 08 58.423248 -01 49 31.94740    2.31   5.26  -0.441  X  24  48  0.026 <0.021  0.020  0.008 m m
J1110+7133 1107+718  11 10 37.599669 +71 33 56.60277    7.67   2.54   0.008  X   0  47 -1.00  -1.00   0.014  0.011   m
J1111+5227 1108+527  11 11 05.882202 +52 27 48.99848    3.01   2.28   0.000  X 265 236  0.049  0.038  0.047  0.018 m m
J1114+4037 1111+408  11 14 38.725432 +40 37 20.33959    3.04   5.21   0.378  X  22  31  0.023  0.128  0.011  0.011 m m
J1114+3241 1111+329  11 14 38.889098 +32 41 33.46687    6.76   5.94  -0.006  S 115   0  0.046 <0.021 -1.000  0.053 m
J1116+6430 1113+647  11 16 56.093538 +64 30 34.23508    5.05   2.78   0.584  X  42  55  0.012 <0.019  0.017  0.009 m m
J1117+2014 1114+205  11 17 06.251212 +20 14 07.38558    2.07   3.68  -0.466  X  47  80  0.031  0.026  0.038  0.024 m m
J1120+4212 1118+424  11 20 48.062323 +42 12 12.46160    2.51   2.62  -0.302  X 135 138  0.025  0.019  0.016  0.015 m m
J1124+5133 1121+518  11 24 13.166450 +51 33 49.35601    3.11   2.41  -0.310  X 136 141  0.036  0.020  0.027  0.014 m m
J1132+1023 1130+106  11 32 59.488781 +10 23 42.21224    1.82   2.47  -0.140  X 206 196  0.096  0.066  0.103  0.047 m m
J1136+6737 1133+678  11 36 30.087094 +67 37 04.34526    5.12   2.24   0.422  X  92 142  0.027  0.023  0.023  0.020 m m
J1149+2439 1146+249  11 49 30.354200 +24 39 26.93750    3.38  13.67  -0.145  X   0  17 -1.00  -1.00   0.007  0.005
J1150+6539 1147+659  11 50 34.540420 +65 39 28.27437    6.92   2.57   0.345  X 177 126  0.071  0.058  0.039  0.008 m m
J1150+4154 1147+421  11 50 34.755342 +41 54 40.12881    3.01   4.12   0.379  X  58  63  0.029  0.021  0.018  0.012 m m
J1151+4728 1148+477  11 51 09.306752 +47 28 55.66895    3.02   3.25  -0.346  X   4  50 -1.00  -1.00   0.015  0.011   m
J1151+3825 1148+387  11 51 29.361320 +38 25 52.38374    2.25   2.42  -0.166  X 252 300  0.160  0.028  0.043  0.028 m m
J1152+3209 1149+324  11 52 27.488227 +32 09 59.36790    2.22   2.92  -0.304  X  87 161  0.039  0.014  0.029  0.016 m m
J1153+3617 1150+365  11 53 26.703075 +36 17 26.29035    2.48   3.18  -0.564  X 177 112  0.038  0.028  0.024  0.013 m m
J1154+0142 1152+019  11 54 55.090119 +01 42 00.44940    2.13   4.23  -0.482  X  51  85  0.032 <0.019  0.027  0.015 m m
J1159+0112 1157+014  11 59 44.826921 +01 12 07.04403    1.83   2.76  -0.407  X  92 113  0.154  0.041  0.122  0.058 m m
J1200+1157 1158+122  12 00 55.994420 +11 57 18.38443   29.17  36.06   0.421  S  23   0  0.027 <0.022 -1.00  -1.00  m
J1202+4444 1159+450  12 02 08.662658 +44 44 22.47591    2.74   2.46  -0.416  X  95 123  0.031  0.025  0.032  0.023 m m
J1204+4856 1202+492  12 04 36.179266 +48 56 53.96393    3.31   2.59  -0.501  X  86 104  0.028  0.022  0.021  0.015 m m
J1205+1042 1203+109  12 05 56.085224 +10 42 54.03522    2.17   4.85  -0.419  X 143 137  0.053  0.024  0.026  0.010 m m
J1214+0242 1211+029  12 14 23.024203 +02 42 53.01235    1.81   2.78  -0.474  X  95 117  0.048  0.037  0.077  0.067 m m
J1215+5002 1212+503  12 15 00.797641 +50 02 15.56156    2.86   2.68  -0.595  X 128 131  0.042  0.034  0.032  0.022 m m
J1215+0732 1212+078  12 15 10.976854 +07 32 04.66871    1.99   3.14  -0.266  X 109 122  0.055  0.025  0.034  0.018 m m
J1216+0929 1213+097  12 16 06.210251 +09 29 09.60988    1.79   2.45  -0.242  X 160 179  0.052  0.046  0.056  0.047 m m
J1217+3305 1215+333  12 17 32.541850 +33 05 38.03672    2.66   3.92  -0.568  X 114  72  0.116  0.033  0.036  0.011 m m
J1217+5155 1215+521  12 17 36.660560 +51 55 10.29708    3.49   2.46  -0.335  X 104 107  0.056  0.027  0.026  0.012 m m
J1218+1738 1216+179  12 18 46.604501 +17 38 17.26669    1.84   2.47  -0.326  X 187 175  0.185  0.131  0.113  0.047 m m
J1220+2619 1217+265  12 20 27.930397 +26 19 02.85675  138.33  19.54   0.004  S   5   0  0.021  0.102 -1.00  -1.00
J1221+3010 1218+304  12 21 21.942675 +30 10 37.16079    2.17   2.81  -0.454  X 164 174  0.049  0.028  0.035  0.019 m m
J1223+5037 1221+509  12 23 43.169669 +50 37 53.40779    2.77   2.18  -0.560  X 134 160  0.141  0.047  0.171  0.128 m m
J1224+5001 1221+503  12 24 09.919004 +50 01 55.47961    5.44   3.47  -0.713  X  93  41  0.032  0.024  0.017  0.011 m m
J1224+2436 1221+248  12 24 24.186222 +24 36 23.50172    2.16   3.91  -0.390  X  84 103  0.020  0.021  0.020  0.014 m m
J1224+4015 1221+405  12 24 24.234333 +40 15 10.47037    2.38   2.54  -0.184  X 145 162  0.035  0.030  0.050  0.035 m m
J1231+6414 1229+645  12 31 31.394490 +64 14 18.28101    4.53   2.21  -0.310  X 120 157  0.033  0.024  0.032  0.021 m m
J1240+2425 1237+246  12 40 09.122881 +24 25 31.22244    2.14   3.13  -0.531  X 204 133  0.059  0.043  0.027  0.019 m m
J1245+4345 1243+440  12 45 59.999873 +43 46 26.97401    2.53   2.32  -0.377  X 242 239 -1.00  -1.00  -1.00  -1.00
J1246+0113 1243+014  12 46 02.535683 +01 13 18.89744    1.82   3.26  -0.676  X 115 122  0.065  0.035  0.046  0.033 m m
J1247+3209 1244+324  12 47 20.770357 +32 09 00.67336    2.15   2.54  -0.418  X 131 213  0.048  0.021  0.046  0.032 m m
J1248+5128 1246+517  12 48 34.303964 +51 28 07.87423    2.90   2.17  -0.382  X 212 197  0.142  0.094  0.111  0.037 m m
J1253+2905 1250+293  12 53 06.408595 +29 05 13.88432    2.17   2.81  -0.452  X 168 169  0.061  0.028  0.032  0.019 m m
J1253+0326 1251+037  12 53 47.005116 +03 26 30.47127    1.85   3.54  -0.728  X  77 124  0.041  0.023  0.033  0.028 m m
J1255+0340 1252+039  12 55 00.497466 +03 40 43.15856    2.20   6.68  -0.795  X 103  98  0.036 <0.023  0.024  0.018 m m
J1305+5116 1303+515  13 05 22.745082 +51 16 40.21043    2.93   2.23  -0.621  X  96 213  0.025  0.021  0.037  0.029 m m
J1307+0642 1305+069  13 07 53.928623 +06 42 13.92018    2.35   6.44  -0.729  X  49  52  0.023  0.018  0.015  0.011 m m
J1312+3515 1309+355  13 12 17.752774 +35 15 21.08560    2.21   2.43  -0.422  X  99 231  0.036  0.020  0.047  0.040 m m
J1319+1405 1317+143  13 19 31.742558 +14 05 33.11835    2.09   4.11  -0.459  X  75  98  0.042  0.021  0.026  0.018 m m
J1324+5739 1322+579  13 24 00.906514 +57 39 16.35162    3.91   2.37  -0.410  X 104  99  0.025  0.018  0.023  0.012 m m
J1325+651A 1323+65A  13 25 29.705629 +65 15 13.35814    7.03   3.76  -0.504  X   8  36  0.058 <0.018 -1.00  -1.00
J1325+651B 1323+65B  13 25 29.914889 +65 15 16.23003   59.07  24.61   0.034  S  28   0  0.047 <0.019 -1.00  -1.00  m
J1326+0326 1323+037  13 26 26.682368 +03 26 27.77197    2.16   3.32  -0.152  X 146 123  0.088  0.045  0.069  0.025 m m
J1329+4801 1327+482  13 29 09.246190 +48 01 09.65612    2.92   2.55  -0.750  X 179 181  0.038  0.032  0.028  0.033 m m
J1331+0521 1328+056  13 31 15.926355 +05 21 19.82840    2.77   5.70  -0.199  S 133  90  0.045  0.032  0.022  0.019 m m
J1334+3128 1332+317  13 34 49.728151 +31 28 24.04956    2.17   3.29  -0.307  X  95 161  0.022  0.022  0.024  0.020 m m
J1336+1725 1333+176  13 36 02.009223 +17 25 13.09116    2.12   4.20  -0.218  X  94 134  0.022  0.020  0.021  0.015 m m
J1337+0206 1335+023  13 37 39.633861 +02 06 57.50274    2.07   3.19  -0.165  X 148 104  0.184  0.067  0.086  0.016 m m
J1338-062B 1335-06B  13 38 07.753671 -06 27 07.61664  127.65  59.20  -0.194  S   9   0  0.042 <0.020 -1.00  -1.00
J1338-062A 1335-06A  13 38 07.977597 -06 27 11.16895    5.89  22.43  -0.805  X   4  12  0.020 <0.019  0.007  0.005
J1341+3301 1338+332  13 41 08.111927 +33 01 10.32790    3.94   3.96  -0.702  X 269 114  0.055  0.028  0.013  0.008 m
J1341+3707 1339+373  13 41 59.911720 +37 07 10.13871    2.46   2.69  -0.432  X 150 179  0.025  0.019  0.035  0.013 m m
J1342+602A 1340+60A  13 42 13.258361 +60 21 42.77438    6.79   3.30  -0.470  X   3  35  0.017 <0.014 -1.00  -1.00
J1342+602B 1340+60B  13 42 13.652185 +60 21 42.10893  136.08  90.31   0.393  S  10   0  0.021 <0.018 -1.00  -1.00
J1343+5721 1341+576  13 43 28.720098 +57 21 47.06305    3.28   2.16  -0.337  X 189 287  0.045  0.030  0.051  0.041 m m
J1348+2840 1345+289  13 48 04.349113 +28 40 25.36657    2.03   2.34  -0.084  X 267 380  0.057  0.033  0.064  0.052 m m
J1353+0443 1350+049  13 53 05.538907 +04 43 38.72079    2.44   7.32  -0.713  X  90  62  0.022  0.024  0.018  0.012 m m
J1353+6345 1351+640  13 53 15.831134 +63 45 45.68355    4.25   2.25  -0.373  X  26 144  0.014 <0.017  0.024  0.021 m m
J1356+4136 1354+418  13 56 07.375241 +41 36 15.36181    2.62   2.67  -0.445  X 149 123  0.021  0.018  0.015  0.012 m m
J1356+2431 1354+247  13 56 40.379967 +24 31 00.20932    2.07   3.23  -0.491  X 293 228  0.042  0.037  0.024  0.021 m m
J1357+0128 1355+017  13 57 38.698163 +01 28 13.63712    1.99   4.44  -0.476  X 103 135  0.033  0.026  0.037  0.026 m m
J1401-0315 1358-030  14 01 19.103580 -03 15 47.21992    2.88  11.04  -0.784  X   0  37 -1.00  -1.00   0.011  0.008
J1404+0402 1402+042  14 04 50.910490 +04 02 02.27519    4.34  15.21  -0.765  X   6  14  0.067 <0.017  0.007  0.008 m
J1408+6505 1407+653  14 08 48.810987 +65 05 28.03887    4.28   2.29  -0.344  X 139 166  0.034  0.031  0.030  0.026 m m
J1409-0246 1407-025  14 09 56.315577 -02 46 04.09804    2.16   5.25  -0.434  X  87 130  0.032  0.021  0.028  0.022 m m
J1411+4239 1409+428  14 11 59.730947 +42 39 50.30998    2.58   2.58  -0.627  X 202 163  0.071  0.046  0.048  0.025 m m
J1415+6501 1414+652  14 15 33.523742 +65 01 23.90447    6.87   2.56  -0.648  X  79  66  0.026  0.018  0.019  0.010 m m
J1415+4830 1413+487  14 15 36.800208 +48 30 30.45364    3.02   3.30  -0.134  X 118  92  0.026  0.017  0.018  0.011 m m
J1416+1242 1414+129  14 16 28.656313 +12 42 13.58007    2.07   3.74  -0.272  X 151 151  0.084  0.030  0.061  0.022 m m
J1418+1703 1415+172  14 18 03.738890 +17 03 24.60378    3.41  20.79  -0.432  X  44  13  0.017  0.021  0.009  0.007 m
J1418+1541 1416+159  14 18 50.721230 +15 41 06.34072    1.89   2.81  -0.116  X 159 191  0.047  0.037  0.058  0.043 m m
J1421+2824 1419+286  14 21 14.055674 +28 24 52.78602    2.28   3.32  -0.551  X 152 128  0.036  0.030  0.024  0.015 m m
J1426+3404 1424+342  14 26 07.716242 +34 04 26.32423    2.26   2.71  -0.505  X 112 174  0.026  0.019  0.028  0.019 m m
J1427+5409 1425+543  14 27 30.278466 +54 09 23.71510    4.88   3.05  -0.723  X  49  59  0.017  0.015  0.013  0.007 m m
J1427+5456 1425+551  14 27 30.427039 +54 56 01.71473    4.87   2.74  -0.642  X   7  54  0.015 <0.014  0.013  0.008   m
J1428+4240 1426+428  14 28 32.608949 +42 40 21.04712    2.64   2.86  -0.660  X 150 209  0.023  0.020  0.023  0.017 m m
J1432+4103 1430+412  14 32 43.294933 +41 03 27.85803    2.72   2.56  -0.316  S 183  64  0.172  0.052  0.038  0.015 m m
J1436+0229 1434+027  14 36 41.957762 +02 29 40.59603    4.56  39.34  -0.281  X  13  19  0.021 <0.021  0.013 <0.014
J1437+3804 1435+382  14 37 19.201840 +38 04 37.77277    8.46  13.93  -0.476  S  90  12  0.018 <0.018  0.008  0.004 m
J1439+3932 1437+397  14 39 17.478797 +39 32 42.80701    2.39   2.39  -0.294  X 373 381  0.042  0.030  0.038  0.023 m m
J1439+3712 1437+374  14 39 20.577891 +37 12 02.83390    2.29   2.53  -0.534  X 139 209  0.034  0.022  0.037  0.026 m m
J1442+1200 1440+122  14 42 48.276582 +12 00 40.37487    2.08   4.42  -0.317  X 122 145  0.028  0.022  0.020  0.016 m m
J1444+1131 1442+117  14 44 50.735841 +11 31 56.38664    1.99   3.45  -0.440  X  70 148  0.031  0.013  0.038  0.031 m m
J1445-0326 1442-032  14 45 06.231118 -03 26 12.74189    3.33  12.28  -0.767  X  18  31  0.014  0.020  0.017  0.007 m m
J1448+3608 1445+363  14 48 00.582720 +36 08 31.16271    2.37   2.64  -0.463  X 288 302  0.025  0.022  0.020  0.017 m m
J1456-0617 1454-060  14 56 41.393599 -06 17 43.29523    1.81   2.48  -0.061  X 195 196  0.153  0.101  0.134  0.080 m m
J1501+2238 1458+228  15 01 01.835112 +22 38 06.37370    1.94   2.51  -0.329  X 288 312  0.051  0.043  0.054  0.046 m m
J1503+4758 1501+481  15 03 24.785335 +47 58 29.82631    2.87   2.42  -0.666  X 102 203  0.018  0.018  0.016  0.016 m m
J1504-0248 1501-026  15 04 07.519415 -02 48 16.65402    2.30   5.23  -0.551  X 135  99  0.044  0.031  0.031  0.016 m m
J1504+6856 1503+691  15 04 12.775717 +68 56 12.82339    5.08   2.15  -0.517  X 118 194  0.066  0.044  0.050  0.032 m m
J1509+5556 1508+561  15 09 47.949474 +55 56 17.29382    3.53   2.32  -0.684  X 170 165  0.032  0.029  0.025  0.020 m m
J1510+1640 1508+168  15 10 38.637773 +16 40 10.27123   10.35  47.50  -0.894  X   0   7 -1.000  0.079 -1.000  0.004
J1511+5225 1510+526  15 11 51.108280 +52 25 39.98057    3.51   3.83  -0.727  X 118  75  0.043  0.032  0.018  0.011 m m
J1513+1011 1511+103  15 13 29.297420 +10 11 05.33269   35.88 118.94  -0.630  S   6   0  0.015 <0.018 -1.00  -1.00
J1514+3650 1512+370  15 14 43.068448 +36 50 50.35340    3.12   3.00  -0.557  X 231 177  0.049  0.032  0.032  0.016 m m
J1516+1213 1514+124  15 16 32.280153 +12 13 50.78057    2.42   7.90  -0.613  X  28  40  0.015  0.014  0.012  0.012 m m
J1517+6525 1517+656  15 17 47.588344 +65 25 23.28130    5.16   2.75  -0.606  X 100  92  0.024  0.022  0.018  0.011 m m
J1523+5721 1521+575  15 23 04.521582 +57 21 52.83119    3.50   2.35  -0.479  X 128 163  0.034  0.019  0.020  0.018 m m
J1529+6934 1529+697  15 29 14.591194 +69 34 59.38499    8.10   4.60   0.112  S 111  55  0.031  0.022  0.017  0.006 m m
J1530+2352 1528+240  15 30 36.321412 +23 52 36.71941    3.12   4.26  -0.030  X 197 126  0.029  0.023  0.019 <0.015 m m
J1531+4356 1529+441  15 31 02.491398 +43 56 37.66261    2.67   2.62  -0.375  S 258 105  0.072  0.057  0.019  0.005 m m
J1532+3016 1529+304  15 32 02.231798 +30 16 28.85564    2.13   2.65  -0.510  X 140 202  0.029  0.023  0.032  0.023 m m
J1533+1854 1530+190  15 33 11.252125 +18 54 29.05370    3.19   7.79  -0.351  X  75  58  0.024  0.019  0.016  0.005 m m
J1539+4735 1538+477  15 39 34.810295 +47 35 31.26622    2.60   2.29  -0.632  X 113 209  0.028  0.023  0.047  0.045 m m
J1539+4143 1538+418  15 39 51.385845 +41 43 25.36632    3.73   3.16  -0.781  X  62  65  0.016  0.013  0.017  0.013 m m
J1540+8155 1544+820  15 40 15.878882 +81 55 05.78012   16.33   2.43  -0.359  X 133  98  0.032  0.023  0.022  0.006 m m
J1544+2308 1542+232  15 44 58.494718 +23 08 10.11519    8.66  25.09  -0.871  X   0  13 -1.00  -1.00  -1.000  0.003
J1545+5259 1543+531  15 45 04.904580 +52 59 25.45479    3.34   2.99  -0.762  X  84 109  0.058  0.028  0.025  0.015 m m
J1554+2011 1552+203  15 54 24.130619 +20 11 25.39899    2.23   4.22  -0.601  X  37  78  0.012  0.015  0.014  0.011 m m
J1554+3001 1552+301  15 54 29.397781 +30 01 18.98449    2.25   3.14  -0.450  X 163 215  0.037  0.023  0.028  0.016 m m
J1602+3051 1600+309  16 02 18.069094 +30 51 09.53933    2.56   4.14  -0.522  X  11  71  0.017 <0.020  0.016  0.011   m
J1606+5405 1605+542  16 06 23.566113 +54 05 55.76162    4.66   3.22  -0.685  X 133  89  0.098  0.027  0.020  0.010 m
J1617+5150 1616+519  16 17 44.422739 +51 50 54.23354    3.62   3.38  -0.731  X 188 101  0.082  0.035  0.031  0.009 m m
J1619+3030 1617+306  16 19 02.494012 +30 30 51.58731    2.22   3.40  -0.396  X 148 110  0.054  0.024  0.025  0.013 m m
J1627+5419 1626+544  16 27 52.186810 +54 19 12.44730    4.26   4.52  -0.797  X  23  40  0.013  0.016  0.007  0.007 m
J1633+3924 1631+395  16 33 02.104661 +39 24 27.39971    3.39   5.91  -0.606  X 178  77  0.017  0.019  0.020 <0.014 m m
J1634+1947 1632+198  16 34 45.489310 +19 47 03.22386    1.95   3.08  -0.578  X 101 246  0.024  0.022  0.028  0.024 m m
J1642+6655 1642+670  16 42 21.927177 +66 55 49.49139    4.87   2.66   0.084  X 143  95  0.085  0.027  0.037  0.012 m m
J1651+4002 1649+401  16 51 37.526051 +40 02 18.97205    2.29   2.32  -0.419  X 277 287  0.062  0.045  0.046  0.037 m m
J1702+3157 1700+320  17 02 32.610088 +31 57 52.36051    2.20   3.37  -0.574  X 247 184  0.035  0.030  0.023  0.021 m m
J1704+7138 1705+717  17 04 46.977121 +71 38 17.59916    6.49   3.34  -0.627  X 108 117  0.028  0.023  0.022  0.017 m m
J1725+5851 1724+589  17 25 35.021536 +58 51 39.99753    3.42   2.33  -0.173  X 126 174  0.036  0.025  0.040  0.026 m m
J1743+2752 1741+279  17 43 56.437426 +27 52 50.35002    1.98   2.31  -0.257  X 347 356  0.178  0.090  0.121  0.055 m m
J1751+2659 1749+269  17 51 05.553304 +26 59 03.24540    6.57  11.95  -0.583  X  37  19  0.020  0.016  0.009  0.004 m
J1751+4713 1750+472  17 51 31.632853 +47 13 22.50432    2.73   2.34  -0.505  X 122 194  0.032  0.018  0.032  0.019 m m
J1751+5055 1750+509  17 51 32.504903 +50 55 38.19992    7.95   7.26   0.469  S  90  17  0.043 <0.018  0.011 <0.009 m
J1808+6634 1808+665  18 08 49.567393 +66 34 29.75282    6.43   3.33   0.168  X   0  40 -1.00  -1.00   0.006  0.005
J1826+6706 1826+670  18 26 37.538305 +67 06 44.71692    4.57   2.18   0.175  X 271 310  0.037  0.031  0.045  0.028 m m
J1829+5402 1828+540  18 29 24.282195 +54 02 59.73999    3.18   2.77   0.163  X 116 135  0.021  0.020  0.018  0.014 m m
J1838+6555 1838+658  18 38 11.470188 +65 55 01.97733    5.42   2.45  -0.016  X  39 100  0.022  0.016  0.013  0.008 m m
J1838+4802 1837+479  18 38 49.155010 +48 02 34.27592    2.69   2.50  -0.190  X 173 236  0.026  0.019  0.027  0.020 m m
J2036+2227 2034+222  20 36 56.912608 +22 27 59.28813    1.92   2.45  -0.320  X 277 276  0.221  0.108  0.109  0.054 m m
J2051+1950 2048+196  20 51 12.665865 +19 50 06.30331    1.97   3.51  -0.515  X 255 187  0.127  0.069  0.048  0.020 m m
J2127-0620 2124-065  21 27 15.347225 -06 20 41.71850    9.49  10.80  -0.028  X   0   6 -1.00  -1.00   0.006  0.006
J2129+0037 2126+004  21 29 16.601291 +00 37 56.71062    2.38   4.63  -0.423  X  32  34  0.039  0.031  0.019  0.013 m m
J2131-0915 2128-094  21 31 35.423636 -09 15 23.69598    3.54   3.73   0.057  X   0  16 -1.00  -1.00   0.019  0.012
J2137-0856 2134-091  21 37 02.761437 -08 56 41.18712    3.33   5.46  -0.115  X  20  18  0.057 <0.025  0.019  0.007 m
J2137+2357 2134+237  21 37 05.966198 +23 57 01.93257    2.06   2.88  -0.457  X 105 209  0.022  0.019  0.027  0.021 m m
J2145-0434 2142-048  21 45 33.387075 -04 34 39.18920    2.15   2.99  -0.084  X  31  46  0.033  0.027  0.031  0.021 m m
J2145+0719 2143+070  21 45 52.299830 +07 19 27.21321    2.20   3.55  -0.321  X  73  70  0.042  0.022  0.026  0.015 m m
J2146+0920 2144+091  21 46 54.077343 +09 20 48.81878    1.91   2.89  -0.251  X  56  83  0.031  0.028  0.029  0.023 m m
J2213+2910 2211+289  22 13 18.174309 +29 10 13.11693    2.24   2.99  -0.345  X 182 139  0.050  0.031  0.027  0.015 m m
J2218+0052 2215+006  22 18 06.677040 +00 52 23.62094    1.89   2.50  -0.146  X 111 105  0.075  0.072  0.047  0.040 m m
J2227+0355 2224+036  22 27 05.230393 +03 55 57.27633    1.89   2.56  -0.210  X 116  83  0.147  0.081  0.086  0.030 m m
J2231-0943 2229-099  22 31 58.237372 -09 43 59.85274    5.39   7.06  -0.202  X  49  27  0.039  0.036  0.014  0.008 m m
J2239+1222 2237+121  22 39 31.963866 +12 22 24.41577    1.85   3.05  -0.432  X 216 218  0.050  0.044  0.044  0.034 m m
J2240-0836 2237-088  22 40 13.408657 -08 36 28.74978    1.96   2.60   0.052  X  62  73  0.127  0.068  0.148  0.084 m m
J2250+1419 2247+140  22 50 25.345702 +14 19 52.09527    9.12   8.39   0.313  S  41  17  0.275  0.435  0.076  0.215 m m
J2254+1136 2251+113  22 54 10.421459 +11 36 38.74645    1.87   2.78  -0.515  X 152 207  0.033  0.023  0.043  0.024 m m
J2307+1901 2305+187  23 07 45.626547 +19 01 20.49951    1.97   3.21  -0.541  X 167 145  0.053  0.032  0.033  0.018 m m
J2311+1008 2308+098  23 11 17.754402 +10 08 15.75680    1.82   2.51  -0.330  X  58  98  0.048  0.027  0.088  0.055 m m
J2312+1444 2310+144  23 12 53.050078 +14 44 53.41315    2.65   4.99  -0.391  X  10  28  0.016 <0.016  0.009  0.008
J2316+0405 2314+038  23 16 35.195069 +04 05 18.30157    3.09   3.82  -0.013  X  80  45  0.530  0.062  0.103  0.024 m m
J2319+1611 2317+159  23 19 43.436154 +16 11 50.16942    2.53   7.93  -0.727  X  14  33  0.021  0.018  0.017  0.013   m
J2328+2937 2325+293  23 28 10.661213 +29 37 09.87769    3.10   4.36  -0.460  X 161  66  0.026  0.022  0.017  0.005 m m
J2329+1743 2326+174  23 29 03.319407 +17 43 30.53679    3.07  15.35  -0.761  X  11  34  0.019  0.020  0.016  0.007 m m
J2335+2934 2332+292  23 35 01.543861 +29 34 15.74271    2.45   3.93  -0.491  X  32  78  0.016 <0.016  0.014  0.009 m m
J2338+1504 2335+148  23 38 23.162528 +15 04 45.28611    2.00   4.02  -0.477  X  84 125  0.026  0.023  0.020  0.018 m m
J2338+2124 2336+211  23 38 56.383904 +21 24 41.26589    1.94   2.93  -0.408  X  93 160  0.032  0.017  0.033  0.023 m m
J2342-0322 2340-036  23 42 56.600415 -03 22 26.27007    1.92   2.68  -0.132  X  80  83  0.173  0.061  0.123  0.040 m m
J2348+0624 2345+061  23 48 31.770599 +06 24 59.78083    1.81   2.70  -0.430  X 124 126  0.112  0.055  0.144  0.120 m m
J2350+0227 2348+021  23 50 57.483080 +02 27 40.39759    2.18   4.88  -0.463  X  71  42  0.051  0.039  0.022  0.017 m m
J2355+1541 2353+154  23 55 53.531378 +15 41 26.06924    2.11   3.00  -0.242  S 103  36  0.668  0.077  0.108  0.006 m m
J2355+2835 2353+283  23 55 54.285475 +28 35 57.94216    2.07   2.65  -0.509  X  97 176  0.035  0.025  0.032  0.020 m m
J2358-0800 2355-082  23 58 09.692315 -08 00 04.71971    2.04   2.79  -0.083  X  57  85  0.024  0.025  0.044  0.035 m m
J2358+4921 2355+490  23 58 09.813501 +49 21 43.83689    2.74   2.23  -0.450  X 230 253  0.052  0.038  0.055  0.035 m m

